Angular Diameters of the G Subdwarf $\mu$ Cassiopeiae A and the K Dwarfs $\sigma$ Draconis and HR 511 from Interferometric Measurements with the CHARA Array

Using the longest baselines of the CHARA Array, we have measured the angular diameter of the G5 V subdwarf $\mu$ Cas A, the first such determination for a halo population star. We compare this result to new diameters for the higher metallicity K0 V stars, $\sigma$ Dra and HR 511, and find that the metal-poor star, $\mu$ Cas A, has an effective temperature ($T_{\rm eff}=5297\pm32$ K), radius ($R=0.791\pm0.008 R_{\rm \odot}$), and absolute luminosity ($L=0.442\pm0.014 L_{\rm \odot}$) comparable to the other two stars with later spectral types. We show that stellar models show a discrepancy in the predicted temperature and radius for $\mu$ Cas A, and we discuss these results and how they provide a key to understanding the fundamental relationships for stars with low metallicity.

==> response.txt <==
Dear Editor,

We believe that the referees request for us to expand on our modeling of the system is definitely a good idea, especially when there are such large discrepancies in the observations and the models.  However, the referee does not make any suggestions on which models they would like to see tested.  Extensive revisions have been made to the discussion in the draft, incorporating the more sophisticated Y^2 and Victoria-Regina stellar models which we found deal with metal deficient stars and alpha-enhanced elements to a better degree than the previous models used.

After each of the referee's comments below, you will find our response (marked with a '*') and the further revisions we have made to the MS.  We hope that these changes will prove to be adequate for the revision of the paper and this revised version is acceptable to the referee.  The Discussion section has undergone some substantial changes, and specific modifications to this text are not documented below.

Thank you for your support,

Tabetha Boyajian

**************************************

Dear Ms. Boyajian:

Enclosed please find the referee's report on your submission to the ApJ entitled Angular Diameters of the G Subdwarf \mu Cassiopeiae A and the K Dwarfs \sigma Draconis and HR 511 from Interferometric Measurements with the CHARA Array by Tabetha S. Boyajian, Harold A. McAlister, Ellyn K. Baines, Douglas R. Gies, Todd Henry, Wei-Chun Jao, David O'Brien, Deepak Raghavan, Yamina Touhami, Theo A. ten Brummelaar, Chris Farrington, P. J. Goldfinger, Laszlo Sturmann, Judit Sturmann, Nils H. Turner, and Stephen Ridgway.  When you resubmit the manuscript through the ApJ ftp site, please include a 
detailed cover letter containing the (mandatory) listing of the changes you've made to the text and your responses to the report.  

The referee is clearly impressed by the observational aspect of this paper, but has serious misgivings about the interpretation of the result.  You will need to decide how to handle this.  A shortened version, containing only the observational results, would be acceptable, but it would be much better to resolve the disagreement concerning stellar evolution models.

The Astrophysical Journal has adopted a policy that manuscript files become inactive, and are considered to have been withdrawn, a year after the most recent referee's report goes to the authors, provided a revised version has not been received since then.

If you have any questions, feel free to contact me.

Sincerely,


Ethan T. Vishniac, Editor-in-Chief
The Astrophysical Journal
apjetv@mcmaster.ca

**************************************
REFEREE'S REPORT
The work includes a measurement of the stellar radii of the low-metallicity
G5V star mu Cas A and of two higher-metallicity K0V stars (sig Dra and HR 511).
It includes in the second part of comparison of the fundamental parameters
among the three stars, as well as a comparison to stellar evolutionary
models. The latter is claimed to "provide substantial evidence that current
stellar evolutionary models for low metallicity stars are significantly
offset in the calculated Teff and B-V colors". 

The first part, the measurement of the stellar radii, is well written
and would meet the standards for publication after minor revisions (see 
detailed comments below). The second part, the comparison to stellar
evolutionary models and the interpretation, however, does not meet such
standards both in contents and form. It is extremely unlikely that the 
difference in B-V color of ~0.2 is caused by an offset of the models.
This disagreement is much more likely originating from inconsistently
adopted stellar parameters from the literature (detailed comments below).
The comparison of the three stars lacks clarity regarding the separation
of the effects of different metallicity and different spectral type.
Already in the abstract, only the difference in spectral type is mentioned,
whereas in the main part of the paper the discussion is more focused
on the different metallicity. This confusion should be avoided in a revised 
version of the manuscript. The order of the discussion in Sect. 4 should be 
restructured to separate the determination of stellar parameters 
(Teff, mass, log g) and the comparison to the evolutionary models.
I suggest to devote a separate section or subsection to the comparison with 
the evolutionary models.  
Overall, I cannot recommend the paper for publication in its current
form. A substantially revised version could be acceptable for 
publication as the general context of the paper is very interesting.



Detailed comments along the text:
---------------------------------

++++++++++++++++++++++++++++++++++++++++++++++++
Abstract. The authors should mention that the two stars for 
comparison, sig Dra and HR 511, differ both in metallicity
and spectral type with respect to mu Cas A, and include more
clealry the (revised) conclusions.

* Certainly.  Please see ms for changes.


++++++++++++++++++++++++++++++++++++++++++++++++
Section2. The calibration stars HD 6210 and HD 193664 are
only slightly smaller than the program stars (0.5 mas 
versus 0.7-1.2 mas). The diameters of the calibration 
stars are derived from an SED fit to observed flux
calibrated photometry. This means that any systematic
effects in this determination translate into the radius 
determination of the program stars.  In other words, 
the determination of the *absolute* radii of the program 
stars relies as well to a considerable part on SED fits to 
only 6 broadband colors rather than on a pure interferometric 
measurement. Since the absolute radii of the program stars 
are very important for the interpretation, this point has
to be included in the discussion. I advise to search for
additional photometry and spectro-photometry of the calibrators 
in order to increase the reliability of their diameters, if available.


*	When choosing calibrator stars in long baseline interferometry, 
one of the main points we concentrate on is how *unresolved* these 
stars are at our long baselines.  Of course we are limited to 
calibrator stars that are bright enough to observe with the Array, 
that are close in the sky to our objects as well, so it is very hard (if 
not impossible) to find even smaller calibrator stars than the two 
listed above.
	With this said, we are all well aware of how the errors of the 
calibrator star's "known diameter" propagate through to the final 
result in our object diameters.  As we discuss in Section 2, 
the uncertainty in our calibrator diameters are not a  
considerable contribution to our error budget (at their size 
of 0.5 mas).  
	We agree that more photometry to do our SED fits is a great 
idea.  We have added to our calibrator SED fits stromgren 
(uvby) flux calibrated photometry for each star.  
Our new diameters for the calibrators are:
HD 6210: 0.519 +/- 0.012 mas
HD 193664: 0.494 +/- 0.019 mas
We have re-calibrated our Visibility measurements. The updated 
results (Table 1 and 2) for mu Cas A and HR511 are identical to 
the previous.  Five of Sigma Dra's visibility measurements changed
by 0.001, but this did not change the final solution.

++++++++++++++++++++++++++++++++++++++++++++++++

Section2. The effective temperature of the program stars differs 
from that of the calibrators. However, only one effective wavelength is 
quoted for all measurements. I expect different effective wavelengths
for different Teff values with the high precision given here. 


*	The K-band  spectrum for these stars that we observed is 
in the Rayleigh-Jeans tail, and therefore will not *change* our 
effective wavelength on an object to object basis.  The calculation 
of the actual change in effective wavelength is 0.0001 microns from the 
hottest of the calibrators to the coolest of objects, a clearlly trivial 
effect.
	We have added to the text:
"Due to the fact that flux distribution in the $K^{\prime}$-band for all of our stars 
is in the Rayleigh-Jeans tail, we find that there are no object-to-object 
differences in this calculation of effective wavelength due each star 
having different effective temperatures. "
 
++++++++++++++++++++++++++++++++++++++++++++++++

Section3. I suggest to denote the orientation of the 
baseline on the sky not as Theta because Theta is already
used for the angular diameter.

*	We have changed this variable to be the Greek letter psi, although it is quite 
normal to use an upper case Theta (what we used) for this variable.   

++++++++++++++++++++++++++++++++++++++++++++++++

Section3: The uncertainty of the limb-darkening coefficients
are not given in this paper. Since the error budget is
otherwise very accurately established, I suggest to add the
error of the limb-darkening coefficient resulting from the
choice of the model atmosphere and the uncertainty in
Teff and log g.

*	It is true that the uncertainty in Teff and log g for our stars will 
lead to an uncertainty of the limb-darkening coefficients. We investigated 
this and found that a 1-sigma change of the star's temperature (and gravity) 
will change the limb darkening angular diameter by 0.07%.  
	We have added to the discussion on limb darkening coefficients:
"Because limb darkening has minimal influence in the infrared 
(here, we also assume $K \approx K^{\prime}$), as well as 
minimal dependence on temperature, gravity, and abundance 
for these spectral types, we feel that this method is appropriate 
and at most will contribute an additional one-tenth of one percent error
to our limb-darkened diameters."

++++++++++++++++++++++++++++++++++++++++++++++++

Section3: The visibility values for the other two 
program stars sig Dra and HR 511 should be shown as
well since the comparison of the three radii is 
crucial in this paper.

*	We have added an additional plot to show this for both stars.

++++++++++++++++++++++++++++++++++++++++++++++++

Section4: This section should be restructured, so that the
determination of the fundamental stellar parameters is
discussed first (currently paragraphs 1, 2, and 6), 
and the comparison to the evolutionary models (currently
paragraphs 3, 4, 5) is discussed in more detail in a 
separate subsection or section. This part should be
substantially revised taking into account the comments
above and below.
The introduction to the use of the evolutionary models is 
currently not well understandable (par. 3 of this section).
These models deserve better introductory sentences.

*  This section has undergone substantial changes. Please 
see text for details.


++++++++++++++++++++++++++++++++++++++++++++++++

Section4. It is not clear why the authors limited themselves
to the models by Guenther (1992) and Chaboyer (2001).
Other evolutionary models should be considered, and different
results should be compared.
The exact model parameters used for Fig. 2 should be clearly
indicated (mass, luminosity, age, metallicity, mixing parameter). 
I understand that Guenther (1992) includes a model for solar metallicity,
and Chaboyer (2001) for metallicities [Fe/H] of -2.3.
-2.1, -1.9, and -1.7, i.e. for more metal-poor stars than the program
stars. 

*  This part has undergone substantial changes. Please 
see text for details.

++++++++++++++++++++++++++++++++++++++++++++++++

Section4. The metallicities in Tab. 2 are likely not as 
accurately known as quoted here. Different
references list values between -0.55 (Clegg 1977, MNRAS 181, 1)
and -0.90 (Tomkin & Lambert 1980, ApJ 235, 925). I expect
that the real uncertainty is thus clearly higher than
quoted here. Also the accuracy of the metallicities of the
other two stars should be double-checked.

*	The reference we use for these metallicities is Taylor 2005, 
ApJS, 161, 444.  This catalogue provides the 
averaged values to all published metallicities before 2005 for each 
star, putting them on a them on a uniform scale, and applying a 
rigorous error analysis of the data sample.  
We chose to use this catalog of metallicities because
we wanted a uniform reference for all three stars that were are 
comparing in this paper, in addition to its taking advantage of 
the vast number of measurements (via many different techniques) 
that have become available over the years.
	We have added a discussion on the various metallicity 
estimates.  Additional issues on determining an accurate 
composition estimate for mu Cas is also discussed. 
	As most of the discussion has changed, please see text for details.


++++++++++++++++++++++++++++++++++++++++++++++++

Section4. F_BOL in Tab. 2 does not have an error. This error
needs to be estimated and to be included in the uncertainty
of Teff, L, and the depending analysis.

*	As stated in the text, we adopted a 1.5% error to the F_BOL, 
which was used in the Teff and L calculations.
	We have added a tablenotemark to Table 2 also identifying the 
error of F_BOL to be 1.5%.

++++++++++++++++++++++++++++++++++++++++++++++++

Section4. I suggest to carefully check if the mass from
Drummond et al. (1995) is reliable enough to be used
as input for the evolutionary models.
	

*	We have now realized that Lebreton et al 1999, AA, 350,587 have 
modified the mass found in Drummond et al using more accurate 
Hipparcos distances. The uncertainty in mass for mu Cas A from both 
sources are still ~10%, and, of course, smaller errors would be very 
helpful to producing completely definitive modeling. Please see text for details. 

++++++++++++++++++++++++++++++++++++++++++++++++

Section4. There seem to be some inconsistencies
between Tab. 2 and Fig. 2. For instance, the
metallicity of sig Dra is given as 0.80 but
plotted as ~0.785. That of HR 511 is given as
0.81 and plotted as somewhat lower (~0.805).

*  Yes, this is a typo, thanks!!!

++++++++++++++++++++++++++++++++++++++++++++++++

Section4. A detailed discussion on the uncertainties
in the comparison among the three stars and in the
comparison to the model evolutionary tracks should
be added. 

*  This part has undergone substantial changes. Please 
see text for details.

++++++++++++++++++++++++++++++++++++++++++++++++
Section4. It is extremely unlikely that the model
evolutionary tracks are offset by such a huge amount 
(B-V~0.2). I expect that theory and observations
can be brought to a clearly better agreement
with a more realistic estimate of the errors.
At least, possible sources of error of the 
adopted fundamental stellar parameters need
to be discussed in more detail.

*	A discussion has been added to the text describing 
the possible sources of error of the adopted fundamental 
stellar parameters more clearly.

++++++++++++++++++++++++++++++++++++++++++++++++
Section4. Remaining differences between the position in the
HR diagram and the evolutionary models can be caused by
both, the radius and B-V, or a combination thereof.
Both possibilities should be discussed.

* This part has undergone substantial changes. Please 
see text for details.

++++++++++++++++++++++++++++++++++++++++++++++++

Section5. The conclusions should be adjusted 
according to the changes in Sect.4. 

*	Certainly.

++++++++++++++++++++++++++++++++++++++++++++++++

Section5. At the moment, only the one set of evolutionary
models is considered. Comparisons to other available
models would be helpful.

*  A suggestion from the referee would have been helpful in this respect 
since there are so many models available.  But, in the spirit of the referee's
recommdantion, we have adopted two model sources that we find to be more
appropriate to this analysis than our original source. Please 
see text for details on our new modeling analysis.


++++++++++++++++++++++++++++++++++++++++++++++++

